Design and Implementation of Dynamic Memory Management in a Reversible Object-Oriented Programming Language

The reversible object-oriented programming language (ROOPL) was presented in late 2016 and proved that object-oriented programming paradigms works in the reversible setting. The language featured simple statically scoped objects which made non-trivial programs tedious, if not impossible to write using the limited tools provided. We introduce an extension to ROOPL in form the new language ROOPL++, featuring dynamic memory management and fixed-sized arrays for increased language expressiveness. The language is a superset of ROOPL and has formally been defined by its language semantics, type system and computational universality. Considerations for reversible memory manager layouts are discussed and ultimately lead to the selection of the Buddy Memory layout. Translations of the extensions added in ROOPL++ to the reversible assembly language PISA are presented to provide garbage-free computations. The dynamic memory management extension successfully increases the expressiveness of ROOPL and as a result, shows that non-trivial reversible data structures, such as binary trees and doubly-linked lists, are feasible and do not contradict the reversible computing paradigm.

==> code/ROOPLPPC/stack.yaml <==
# This file was automatically generated by 'stack init'
#
# Some commonly used options have been documented as comments in this file.
# For advanced use and comprehensive documentation of the format, please see:
# http://docs.haskellstack.org/en/stable/yaml_configuration/

# Resolver to choose a 'specific' stackage snapshot or a compiler version.
# A snapshot resolver dictates the compiler version and the set of packages
# to be used for project dependencies. For example:
#
# resolver: lts-3.5
# resolver: nightly-2015-09-21
# resolver: ghc-7.10.2
# resolver: ghcjs-0.1.0_ghc-7.10.2
# resolver:
#  name: custom-snapshot
#  location: "./custom-snapshot.yaml"
resolver: lts-8.21

# User packages to be built.
# Various formats can be used as shown in the example below.
#
# packages:
# - some-directory
# - https://example.com/foo/bar/baz-0.0.2.tar.gz
# - location:
#    git: https://github.com/commercialhaskell/stack.git
#    commit: e7b331f14bcffb8367cd58fbfc8b40ec7642100a
# - location: https://github.com/commercialhaskell/stack/commit/e7b331f14bcffb8367cd58fbfc8b40ec7642100a
#   extra-dep: true
#  subdirs:
#  - auto-update
#  - wai
#
# A package marked 'extra-dep: true' will only be built if demanded by a
# non-dependency (i.e. a user package), and its test suites and benchmarks
# will not be run. This is useful for tweaking upstream packages.
packages:
- '.'
# Dependency packages to be pulled from upstream that are not in the resolver
# (e.g., acme-missiles-0.3)
extra-deps: [split-0.2.3.2]

# Override default flag values for local packages and extra-deps
flags: {}

# Extra package databases containing global packages
extra-package-dbs: []

# Control whether we use the GHC we find on the path
# system-ghc: true
#
# Require a specific version of stack, using version ranges
# require-stack-version: -any # Default
# require-stack-version: ">=1.3"
#
# Override the architecture used by stack, especially useful on Windows
# arch: i386
# arch: x86_64
#
# Extra directories used by stack for building
# extra-include-dirs: [/path/to/dir]
# extra-lib-dirs: [/path/to/dir]
#
# Allow a newer minor version of GHC than the snapshot specifies
# compiler-check: newer-minor
